Blockchain for social good: a quantitative analysis

The rise of blockchain technologies has given a boost to social good projects, which are trying to exploit various characteristic features of blockchains: the quick and inexpensive transfer of cryptocurrency, the transparency of transactions, the ability to tokenize any kind of assets, and the increase in trustworthiness due to decentralization. However, the swift pace of innovation in blockchain technologies, and the hype that has surrounded their "disruptive potential", make it difficult to understand whether these technologies are applied correctly, and what one should expect when trying to apply them to social good projects. This paper addresses these issues, by systematically analysing a collection of 120 blockchain-enabled social good projects. Focussing on measurable and objective aspects, we try to answer various relevant questions: which features of blockchains are most commonly used? Do projects have success in fund raising? Are they making appropriate choices on the blockchain architecture? How many projects are released to the public, and how many are eventually abandoned?

==> blockchains.csv <==
Blockchain,Amount,Type
Bitcoin,13,Permissionless
Ethereum,67,Permissionless
Fabric,4,Permissioned	
Bitshares,2,Permissioned	
BCash,4,Permissionless
Ripple,4,Permissionless
Stellar,3,Permissionless
Litecoin,4,Permissionless
Corda,1,Permissioned
Custom,18,Permissioned

==> feature-chooser.csv <==
Sender,Platform,Voting
\recipientChoiceSender,\recipientChoicePlatform,\recipientChoiceVoting


==> feature-feedback.csv <==
Feedback,Nofeedback
\impactFeedbackYes,\impactFeedbackNo






==> feature-in-medium.csv <==
Fiat,Crypto,Token,YND,None
\receiveAssetToken,\receiveAssetFiat,\receiveAssetCrypto,\receiveAssetYesND,\receiveAssetNo



==> feature-reason.csv <==
Donation,Profit,Any
\receiveReasonDonation,\receiveReasonProfit,\receiveReasonAny

==> feature-recipient.csv <==
Person,Charity,Project,Any
\moneyRecipientPerson,\moneyRecipientCharity,\moneyRecipientProject,\moneyRecipientAny


==> feature-transfer.csv <==
Automatic,Manual
\moneyTransferAutomatic,\moneyTransferManual


==> ico-raised-quarter.csv <==
Quarter,Raised,Projects
Q1-16,0.00,0
Q2-16,0.00,0
Q3-16,0.00,0
Q4-16,0.00,0
Q1-17,4.98,1
Q2-17,5.16,1
Q3-17,67.34,6
Q4-17,128.72,8
Q1-18,72.41,8
Q2-18,22.76,6
Q3-18,42.68,4
Q4-18,0.00,1

==> ico.csv <==
Project,Raised,SoftCap,Success
4NEW,42.10,30.00,Y
AidCoin,15.85,12.41,Y
ALMBank,0.00,0.11,N
Bananacoin,4.77,2.04,Y
BCharity,0.00,5.00,N
BitConscious Foundation,0.00,0.45,N
Borneo,5.34,5.00,Y
Cacao Shares,0.00,0.50,N
Cardium,0.00,5.00,N
Giftcoin,10.00,2.50,Y
Kora,12.00,10.00,Y
Moeda,19.63,5.00,Y
Propy,15.08,0.50,Y
RootProject,0.26,1.50,N
SelfKey,21.78,2.50,Y
SureRemit,10.00,2.00,Y
We Trust,4.98,0.00,Y

==> impact-sectors.csv <==
Category,Amount,Percentage
Agriculture,5,5.68
Democracy,3,3.41
Digital Identity,4,4.55
Education,5,5.68
Environment,14,15.91
Financial Inclusion,21,23.86
Health,3,3.41
Human Rights,4,4.55
Land Rights,3,3.41
Philantrophy,26,29.55

==> project-status.csv <==
Year,Proposal,Prototype,Live,Abandoned,N/D,Total
2011,1,0,1,0,0,2
2012,0,0,1,0,0,1
2013,0,0,4,0,0,4
2014,0,1,8,0,0,9
2015,4,2,8,0,0,14
2016,6,3,11,0,0,20
2017,16,2,13,10,2,43
2018,12,2,9,1,1,25
